Infrared Radiation Feedback Does Not Regulate Star Cluster Formation

We present 3D radiation-hydrodynamical (RHD) simulations of star cluster formation and evolution in massive, self-gravitating clouds, whose dust columns are optically thick to infrared (IR) photons. We use \texttt{VETTAM} -- a recently developed, novel RHD algorithm, which uses the Variable Eddington Tensor (VET) closure -- to model the IR radiation transport through the cloud. We also use realistic temperature ($T$) dependent IR opacities ($\kappa$) in our simulations, improving upon earlier works in this area, which used either constant IR opacities or simplified power laws ($\kappa \propto T^2$). We investigate the impact of the radiation pressure of these IR photons on the star formation efficiency (SFE) of the cloud, and its potential to drive dusty winds. We find that IR radiation pressure is unable to regulate star formation or prevent accretion onto the star clusters, even for very high gas surface densities ($\Sigma > 10^5 M_{\odot} \, \mathrm{pc}^{-2}$), contrary to recent semi-analytic predictions and simulation results using simplified treatments of the dust opacity. We find that the commonly adopted simplifications of $\kappa \propto T^2$ or constant $\kappa$ for the IR dust opacities leads to this discrepancy, as those approximations overestimate the radiation force. By contrast, with realistic opacities that take into account the micro-physics of the dust, we find that the impact of IR radiation pressure on star formation is very mild, even at significantly high dust-to-gas ratios ($\sim 3$ times solar), suggesting that it is unlikely to be an important feedback mechanism in controlling star formation in the ISM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
